An Accurate Hybrid Delay Model for Multi-Input Gates

In order to facilitate the analysis of timing relations between individual transitions in a signal trace, dynamic digital timing analysis offers a less accurate but much faster alternative to analog simulations of digital circuits. This primarily requires gate delay models that also account for the fact that the input-to-output delay of a particular input transition also depends on the temporal distance to the previous output transitions. In the case of multi-input gates, the delay also experiences variations caused by multi-input switching (MIS) effects, i.e., transitions at different inputs that occur in close temporal proximity. In this paper, we advocate the development of hybrid delay models for CMOS gates obtained by replacing transistors with time-variant resistors. We exemplify our approach by applying it to a NOR gate (and, hence, to the dual NAND gate) and a Muller C gate. We analytically solve the resulting first-order differential equations with non-constant-coefficients, and derive analytic expressions for the resulting MIS gate delays. The resulting formulas not only pave the way to a sound model parametrization procedure, but are also instrumental for implementing fast and efficient digital timing simulation. By comparison with analog simulation data, we show that our models faithfully represent all relevant MIS effects. Using an implementation in the Involution Tool, we demonstrate that our model surpasses the alternative digital delay models for NOR gates known to us in terms of accuracy, with comparably short running times.

==> Latex (ICCAD versions)/circuits/README.txt <==
* A: Nur ein NOR Gate, ohne Buffer am Input / Output, mit P&R, Messpunkte A1, A2 und Z (also nicht direkt am NOR Gate) Die dazugehörigen Ergebnisse sind im Paper
nor_gate_15nm

* B: NOR Gate mit Buffern am Input und Output, nur P&R für das NOR Gate, aber nicht für die Buffer, Messpunkte A1, A2, Z Ergebnisse sehen so aus wie in A
nor_gate_withbufs_15nm

* C: so wie B, allerdings mit den Messpunkten nor1:A1, nor1:A2, nor1:zn Ergebnisse sehen qualitativ ähnlich aus wie A und B, allerdings etwas nach unten geschoben (ca. 16ps weniger)
nor_gate_withbufs_15nm (aber mit modifizierten Messpunkten)

* D: NOR Gate mit Buffern am Input und einem Buffer am Output, P&R für alles, Messpunkte A1, A2, Z (was ich im Meeting hergezeigt habe) Ergebnisse sind ähnlich wie in E
nor_bufs_15nm

* E: wie D, allerdings mit 5 Buffern am Output + Kondensator "Interessantes" Verhalten in Fig. 3 / Fig. 5 bezüglich Speedup / Slowdown.
nor_bufs2_15nm





==> circuits/README.txt <==
* A: Nur ein NOR Gate, ohne Buffer am Input / Output, mit P&R, Messpunkte A1, A2 und Z (also nicht direkt am NOR Gate) Die dazugehörigen Ergebnisse sind im Paper
nor_gate_15nm

* B: NOR Gate mit Buffern am Input und Output, nur P&R für das NOR Gate, aber nicht für die Buffer, Messpunkte A1, A2, Z Ergebnisse sehen so aus wie in A
nor_gate_withbufs_15nm

* C: so wie B, allerdings mit den Messpunkten nor1:A1, nor1:A2, nor1:zn Ergebnisse sehen qualitativ ähnlich aus wie A und B, allerdings etwas nach unten geschoben (ca. 16ps weniger)
nor_gate_withbufs_15nm (aber mit modifizierten Messpunkten)

* D: NOR Gate mit Buffern am Input und einem Buffer am Output, P&R für alles, Messpunkte A1, A2, Z (was ich im Meeting hergezeigt habe) Ergebnisse sind ähnlich wie in E
nor_bufs_15nm

* E: wie D, allerdings mit 5 Buffern am Output + Kondensator "Interessantes" Verhalten in Fig. 3 / Fig. 5 bezüglich Speedup / Slowdown.
nor_bufs2_15nm




